SparseLNR: Accelerating Sparse Tensor Computations Using Loop Nest Restructuring

Sparse tensor algebra computations have become important in many real-world applications like machine learning, scientific simulations, and data mining. Hence, automated code generation and performance optimizations for tensor algebra kernels are paramount. Recent advancements such as the Tensor Algebra Compiler (TACO) greatly generalize and automate the code generation for tensor algebra expressions. However, the code generated by TACO for many important tensor computations remains suboptimal due to the absence of a scheduling directive to support transformations such as distribution/fusion. This paper extends TACO's scheduling space to support kernel distribution/loop fusion in order to reduce asymptotic time complexity and improve locality of complex tensor algebra computations. We develop an intermediate representation (IR) for tensor operations called branched iteration graph which specifies breakdown of the computation into smaller ones (kernel distribution) and then fuse (loop fusion) outermost dimensions of the loop nests, while the innermost dimensions are distributed, to increase data locality. We describe exchanges of intermediate results between space iteration spaces, transformation in the IR, and its programmatic invocation. Finally, we show that the transformation can be used to optimize sparse tensor kernels. Our results show that this new transformation significantly improves the performance of several real-world tensor algebra computations compared to TACO-generated code.

==> plots/eval_plots/mttkrp-gemm-1.csv <==
Dataset	SparseLNR	TACO-Separate	TACO-Original
flickr-3d	1	1.123098394	27.04511939
nell-2	1	0.851668203	89.11552535
nell-1	1	1.246208808	41.51515152
vast-2015-mc1-3d	1	1.869009867	62.70741337
darpa1998	1	0.953682927	45.3470139

==> plots/eval_plots/mttkrp-gemm-64.csv <==
Dataset	SparseLNR	TACO-Separate	TACO-Original
flickr-3d	1	1.100770302	9.562337856
nell-2	1	0.868077672	72.76267925
nell-1	1	0.946141517	34.22764655
vast-2015-mc1-3d	1	1.808727061	42.90488498
darpa1998	1	0.966000915	55.85658977

==> plots/eval_plots/sddmm-spmm-1.csv <==
Dataset	SparseLNR	TACO-Separate	TACO-Original
cora	1	1.275666716	16.29944665
bcsstk17	1	0.91720729	24.87152817
pdb1HYS	1	0.945737202	33.3918076
rma10	1	1.067197108	32.42832604
cant	1	1.002239924	32.73880196
consph	1	0.999436139	32.52390192
cop20k_A	1	1.052415504	17.70584148
shipsec1	1	1.036201219	32.13825744
scircuit	1	1.391017281	15.12215311
mac_econ	1	1.488461795	18.52711876
amazon	1	0.990888674	10.74911972
webbase-1M	1	1.501308472	16.51765476
circuit5M	1	1.464547023	26.65796925

==> plots/eval_plots/sddmm-spmm-64.csv <==
Dataset	SparseLNR	TACO-Separate	TACO-Original
cora	1	1.231293286	16.04815015
bcsstk17	1	1.066410952	5.10286244
pdb1HYS	1	1.019615215	12.6540765
rma10	1	0.902790224	7.645358431
cant	1	1.050716976	8.213949422
consph	1	1.079248726	9.461029579
cop20k_A	1	0.920252029	3.552387141
shipsec1	1	1.089908769	8.464772271
scircuit	1	0.950045913	4.038771334
mac_econ	1	0.981203037	3.872774824
amazon	1	0.989460431	3.313889476
webbase-1M	1	0.943641743	5.732751452
circuit5M	1	1.105696915	9.294959451

==> plots/eval_plots/sddmm-spmm-gemm-1.csv <==
Dataset	SparseLNR	TACO-Separate	TACO-Original
cora	1	1.297444123	93.38003613
bcsstk17	1	1.6131931	1636.986345
pdb1HYS	1	1.196035272	1997.044081
rma10	1	1.499791967	1555.377586
cant	1	1.383400735	1729.531177
consph	1	1.345718906	1770.788334
cop20k_A	1	1.603179873	799.596481
shipsec1	1	1.449677809	1635.530104
scircuit	1	2.098367036	351.2097756
mac_econ	1	2.154665395	404.5776147
amazon	1	1.668081338	154.1821358
webbase-1M	1	2.257446375	236.0627563
circuit5M	1	2.043642744	631.7627302

==> plots/eval_plots/sddmm-spmm-gemm-64.csv <==
Dataset	SparseLNR	TACO-Separate	TACO-Original
cora	1	1.063453533	19.18028824
bcsstk17	1	1.31847025	426.3734426
pdb1HYS	1	1.478164155	1263.800437
rma10	1	1.527863441	788.1271063
cant	1	1.569730689	833.3558043
consph	1	1.554293899	900.1423121
cop20k_A	1	1.14018787	228.8032854
shipsec1	1	1.56634391	796.5249526
scircuit	1	1.529781881	125.1089549
mac_econ	1	1.442717406	120.0399961
amazon	1	1.391294502	65.46482588
webbase-1M	1	2.087938298	113.678858
circuit5M	1	1.721684493	474.6576576

==> plots/eval_plots/spgemmh-gemm-1.csv <==
Dataset	SparseLNR	TACO-Separate	TACO-Original
cora	1	1.694586663	1.288000044
bcsstk17	1	1.808083522	21.93508898
pdb1HYS	1	1.597573243	50.55100751
rma10	1	1.697810229	27.10038485
cant	1	1.677251621	33.88239532
consph	1	1.670081789	35.8861555
cop20k_A	1	1.785312141	12.44296258
shipsec1	1	1.733799579	29.8633834
scircuit	1	1.901987837	3.83153661
mac_econ	1	1.912429348	4.271485523
amazon	1	1.856801855	2.27076141
webbase-1M	1	1.990524279	2.279819652
circuit5M	1	1.863822326	7.002409089

==> plots/eval_plots/spgemmh-gemm-64.csv <==

Dataset	SparseLNR	TACO-Separate	TACO-Original
cora	1	1.278957717	2.299128645
bcsstk17	1	1.388634594	11.76590918
pdb1HYS	1	1.834380686	36.49847866
rma10	1	1.96984063	18.43920132
cant	1	1.890554426	20.54324542
consph	1	1.865084698	21.23944613
cop20k_A	1	1.601024486	5.207173417
shipsec1	1	1.8859333	17.75040985
scircuit	1	2.289146895	3.055958885
mac_econ	1	2.225888536	3.069023878
amazon	1	1.81231684	1.662227346
webbase-1M	1	2.396305658	2.07567402
circuit5M	1	2.110760517	10.19026734

==> plots/eval_plots/spmm-gemm-1.csv <==
Dataset	SparseLNR	TACO-Separate	TACO-Original
cora	1	3.271433641	7.16108617
bcsstk17	1	1.270584261	29.00614456
pdb1HYS	1	1.252355278	79.85634172
rma10	1	1.688184298	54.84363228
cant	1	1.579928246	57.91789709
consph	1	1.535220134	59.17154143
cop20k_A	1	1.226249415	14.94380076
shipsec1	1	1.693786982	50.82593688
scircuit	1	2.272256453	9.00788232
mac_econ	1	2.002719612	7.93133504
amazon	1	2.641483196	9.232001142
webbase-1M	1	3.209053389	6.913768343
circuit5M	1	2.248306507	31.18853298

==> plots/eval_plots/spmm-gemm-64.csv <==
Dataset	SparseLNR	TACO-Separate	TACO-Original
cora	1	0.860960389	2.446470936
bcsstk17	1	2.139016604	85.46421746
pdb1HYS	1	1.317496233	139.9127429
rma10	1	1.9651147	99.13262397
cant	1	1.790919274	112.1402515
consph	1	1.724366228	118.0901967
cop20k_A	1	2.198493355	49.01968588
shipsec1	1	1.86539825	102.5070597
scircuit	1	2.931970685	18.30920936
mac_econ	1	3.021751127	20.55505465
amazon	1	1.578518537	4.58649563
webbase-1M	1	3.161577125	11.40039854
circuit5M	1	2.776179787	32.37584598

==> plots/eval_plots/ttm-ttm-1.csv <==
Dataset	SparseLNR	TACO-Separate1	TACO-Separate2	TACO-Original
flickr-3d	1	1.507901962	0.663541953	6.313057605
nell-2	1	2.076407207	4.671532338	66.19795502
nell-1	1	0.869124227	1.961158938	5.092777619
vast-2015-mc1-3d	1	1.509891401	0.271267094	1.880732625
darpa1998	1	1.965806498	25.61809794	30.27080999

==> plots/eval_plots/ttm-ttm-64.csv <==
Dataset	SparseLNR	TACO-Separate1	TACO-Separate2	TACO-Original
flickr-3d	1	0.906914742	0.686912169	2.03413458
nell-2	1	1.972438231	3.919535295	28.97558639
nell-1	1	0.88405902	2.0910282	1.815833575
vast-2015-mc1-3d	1	0.934783073	0.50977087	0.983905814
darpa1998	1	2.702977764	10.25951106	6.348577267

==> plots/heatmaps/heatmap_with_taco_original.csv <==
16	32	64	128	256	512
4.64	6.46	20.32	13.87	12.48	15.97
4.26	6.56	10.14	10.24	13.45	11.84
2.72	6.14	10.02	10.27	9.01	9.29
2.34	2.92	5.52	8.28	10.00	9.80
2.52	3.55	3.55	4.89	8.08	7.36
2.11	2.39	2.89	3.79	3.97	5.22

==> plots/heatmaps/heatmap_with_taco_separate.csv <==
16	32	64	128	256	512
1.76	1.70	3.71	2.42	2.21	2.20
1.90	1.78	2.15	2.20	2.60	1.90
1.56	1.94	2.29	2.42	2.07	1.80
1.49	1.35	1.40	1.90	2.38	2.93
1.14	1.24	1.57	1.38	1.78	2.67
0.80	0.85	1.01	0.93	0.93	1.45

==> plots/requirements.txt <==
cycler==0.11.0
fonttools==4.33.3
kiwisolver==1.4.2
matplotlib==3.5.2
numpy==1.22.3
packaging==21.3
pandas==1.4.2
Pillow==9.1.0
pyparsing==3.0.8
python-dateutil==2.8.2
pytz==2022.1
scipy==1.8.0
seaborn==0.11.2
six==1.16.0


==> plots/scaling_plots/circuit5M-speedup-threading.csv <==
Threads	SparseLNR	TACO-Separate	TACO-Original
1	26.65796925	18.20219415	1
2	44.74233878	31.8539836	1.856351602
4	77.57890685	57.41124375	3.436607492
8	113.3322087	92.39950946	5.834764358
16	121.5912908	110.1202007	10.27578767
32	120.4385014	109.2048715	12.24045858
64	116.6021521	105.4557995	12.54466496

==> plots/scaling_plots/webbase-speedup-threading.csv <==
Threads	SparseLNR	TACO-Separate	TACO-Original
1	16.51765476	11.00217248	1
2	23.87750901	18.18089782	1.749920496
4	38.49078093	32.46437038	3.179328583
8	50.84229168	49.51134992	5.864991357
16	56.14246902	56.88816491	10.79813022
32	57.98261885	60.01143733	10.25101924
64	55.33497928	58.63981714	9.652429508
